Fast ultrametric matrix-vector multiplication

We study the properties of ultrametric matrices aiming to design methods for fast ultrametric matrix-vector multiplication. We show how to encode such a matrix as a tree structure in quadratic time and demonstrate how to use the resulting representation to perform matrix-vector multiplications in linear time. Accompanying this article, we provide an implementation of the proposed algorithms and present empirical results on their practical performance.

==> data_jacobi.csv <==
pos,size,tree_gen_mean,tree_gen_std,tree_algo_mean,tree_algo_std,complete_tree_algo_mean,complete_tree_algo_std,prune_tree_mean,prune_tree_std,pruned_tree_algo_mean,pruned_tree_algo_std,complete_pruned_tree_algo_mean,complete_pruned_tree_algo_std,normal_algo_mean,normal_algo_std
0,8,0.0000016372000000000002,0.0000000000005973825600000002,0.0000035243999999999997,0.00000000000023751823999999994,0.000005161600000000001,0.0000000000012329772399999996,0.0000006741,0.00000000000007088129000000003,0.0000031286000000000004,0.00000000000014862703999999995,0.0000054399,0.000000000001417889290000001,0.0000032803000000000006,0.000000000003597200610000001
1,32,0.0000147806,0.0000000000020009770399999992,0.000010614500000000001,0.00000000001810424165,0.000025395099999999997,0.000000000018492975290000008,0.0000020670000000000003,0.000000000000033387999999999985,0.0000085559,0.0000000000012173150900000008,0.0000254035,0.0000000000028256316499999985,0.0000278451,0.000000000015704132689999996
2,128,0.00007204189999999999,0.00000000016521615349000005,0.0000394156,0.000000000005531942439999998,0.00011145750000000001,0.00000000015703015925000008,0.000009184700000000002,0.0000000000022520508099999996,0.00003663350000000001,0.000000000010343684249999994,0.00011786009999999998,0.00000000015356332328999995,0.0004502026,0.000000006963955500239999
3,512,0.00038688970000000004,0.000000004802847557610001,0.00021495,0.0000000004820931792,0.0006018397,0.000000005560083142010001,0.00004160610000000001,0.00000000023152614708999992,0.00019688509999999998,0.0000000020334239826899998,0.0006253808999999998,0.000000008256214279089996,0.007801501600000002,0.0000004632368195330401
4,2048,0.0021744218,0.000000030716323142959986,0.0013080726000000002,0.00000005981511876563998,0.0034824944,0.000000047733563067439994,0.000266217,0.000000006965352959200002,0.0010674147999999999,0.000000012841688643360004,0.0035080535999999995,0.000000016821296150639993,0.3569555233,0.0010330773047157265
5,8192,0.0109681864,0.00000011005025939644008,0.007667670800000003,0.0000006830459329399602,0.0186358572,0.0000009418152903625603,0.0012620045999999997,0.000000017581565450439993,0.0073654765999999995,0.0000012571144214716401,0.019595667599999998,0.0000021366783215444383,6.1557485724,0.12114575368606824
6,32768,0.058632130500000004,0.00000750467831819724,0.034765041100000005,0.000000544825516217689,0.09339717160000001,0.000010035690254671827,0.005002171600000001,0.00000005681968932004002,0.0348569335,0.00000150295034170905,0.09849123560000002,0.000013428431179597836,257.4108344268,21.730449842131485

==> data_single.csv <==
pos,size,tree_gen_mean,tree_gen_std,tree_mult_mean,tree_mult_std,complete_tree_mult_mean,complete_tree_mult_std,prune_tree_mean,prune_tree_std,pruned_tree_mult_mean,pruned_tree_mult_std,complete_pruned_tree_mult_mean,complete_pruned_tree_mult_std,normal_mult_mean,normal_mult_std
0,8,0.0000008764,0.00000000000020705284,0.00000020449999999999998,0.000000000000027334049999999995,0.0000010809,0.00000000000038411369,0.0000008687999999999998,0.00000000000009886875999999996,0.0000000976,0.000000000000004025640000000001,0.0000018428,0.0000000000006845819599999999,0.00000009659999999999999,0.00000000000000039344000000000004
1,32,0.0000063114,0.00000000000030502664,0.0000006126000000000001,0.000000000000037384840000000007,0.000006923999999999999,0.0000000000005459458000000002,0.0000027524,0.00000000000007893124000000004,0.0000003488,0.000000000000012349560000000004,0.0000094126,0.0000000000008709830400000004,0.000001279,0.0000000000000006678000000000009
2,128,0.0000317012,0.000000000006911786959999999,0.0000039062,0.00000000000013064575999999993,0.0000356074,0.000000000008852762239999999,0.000010287700000000001,0.000000000000030406810000000025,0.0000020933,0.00000000000007322661,0.000044082199999999996,0.000000000009003650759999994,0.0000286783,0.000000000000024882210000000117
3,512,0.00017822329999999997,0.00000000019155944680999998,0.000027083400000000006,0.000000000015432468239999997,0.0002053067,0.00000000026437902261000004,0.00004364129999999999,0.0000000000027010096100000015,0.0000288645,0.000000000007468901249999997,0.0002507291,0.00000000027078325009,0.0006960318000000001,0.00000005179680814276
4,2048,0.0010861019,0.000000002516066200089997,0.00017617780000000002,0.0000000014926070547599998,0.0012622796999999999,0.000000004776977041209994,0.00019162980000000002,0.0000000007822427309599999,0.0001117163,0.00000000023392172580999995,0.0013894480000000002,0.0000000030413413609999952,0.030580538299999998,0.0000014217817680944103
5,8192,0.005396041600000001,0.00000007610300426184007,0.0008247373000000001,0.000000009709457430010005,0.0062207789,0.00000010175754604529004,0.0007556247,0.00000000785487776141,0.0009895987999999998,0.00000025312220684336,0.0071412650999999995,0.00000039830459804008993,0.5962919495000001,0.00017834420221687555
6,32768,0.028483131399999993,0.000004182943542180238,0.0036595894999999997,0.00000013852855270845,0.0321427209,0.000004602737754508089,0.0062047574,0.0000005884117199152403,0.0045057177,0.00000096258786878801,0.0391936065,0.000008287094241195052,25.0648249655,0.49848574934786394
